Low-Energy Model and Electron-Hole Doping Asymmetry of Single-Layer Ruddlesden-Popper Iridates

We study the correlated electronic structure of single-layer iridates based on structurally-undistorted Ba$_2$IrO$_4$. Starting from the first-principles band structure, the interplay between local Coulomb interactions and spin-orbit coupling is investigated by means of rotational-invariant slave-boson mean-field theory. The evolution from a three-band description towards an anisotropic one-band ($J=1/2$) picture is traced. Single-site and cluster self-energies are used to shed light on competing Slater- and Mott-dominated correlation regimes. We reveal a clear asymmetry between electron and hole doping, notably in the nodal/anti-nodal Fermi-surface dichotomy at strong coupling. Electron-doped iridates appear comparable to hole-doped cuprates due to the different sign of the next-nearest-neighbor hopping $t'$.

==> data/1band-hopping.dat <==
-4.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -3.141444128406214228e-05
-4.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 -2.948727628819623053e-06
-4.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -1.709577426644524065e-05
-4.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -2.042523774289182534e-05
-4.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -4.163755924941786894e-04
-4.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 -7.107788654763685411e-06
-4.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 1.233069341413748233e-05
-4.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 -1.412671112793945950e-05
-4.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 8.508154087049604915e-06
-4.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 5.494337390842245900e-06
-4.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 3.693581796674293410e-06
-4.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 3.851623638456799029e-06
-4.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -3.458196081419914400e-05
-4.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -5.016870394145677564e-04
-4.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 -3.366641621614229352e-05
-4.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 -9.887971965988253537e-07
-4.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 -5.999299475755413835e-06
-4.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 8.620652152897899362e-06
-4.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 -1.477803891761388230e-05
-4.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 1.503148446798719030e-05
-4.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 -2.090085358045162085e-05
-4.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -4.242065798356741552e-05
-4.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 -5.705232169959504772e-04
-4.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 1.131539947185191482e-04
-4.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 6.083108554909559974e-05
-4.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -1.805942534416622966e-06
-4.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 1.033866651161497808e-05
-4.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 -9.483897449980896882e-07
-4.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 9.428743675895135280e-06
-4.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 -1.790613056508168297e-05
-4.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 -1.736697795770103612e-05
-4.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 -6.871755179725510740e-04
-4.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 1.294347341977799865e-04
-4.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 1.206346044040931539e-05
-4.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 4.061019810200870717e-07
-4.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 8.640795844939617130e-06
-4.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 -7.598807882823509566e-06
-4.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 -1.150676868732504986e-05
-4.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 -1.291025568916773832e-05
-4.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -6.505869972534548181e-05
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.527059274362875783e-04
-4.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.868279207629218322e-04
-4.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 7.433073238451940595e-05
-4.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 1.602649943256186094e-06
-4.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 8.981920819840544419e-06
-4.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -1.462068468152297705e-05
-4.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 2.089033485131982018e-05
-4.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 1.712810945839383535e-05
-4.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 -6.333752499292712211e-05
-4.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 -7.499902522437906002e-04
-4.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.217675584830082676e-04
-4.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 -9.013359707775491295e-07
-4.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -1.828229294409205140e-05
-4.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 -6.414425378951514774e-06
-4.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 -1.325309481891732890e-05
-4.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 1.914866823171418493e-05
-4.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -7.163865280044256177e-06
-4.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 -2.178172539053619913e-05
-4.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -6.188743898571726380e-04
-4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -3.773855393390053610e-05
-4.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 3.147754074999602018e-06
-4.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 6.029815493989671218e-06
-4.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 4.747475022085292928e-06
-4.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -1.765406063674907107e-05
-4.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 -1.701156565450656893e-05
-4.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 -1.685381401615279238e-05
-4.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 -2.998803337235668833e-05
-4.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -5.310293574170607111e-04
-4.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -2.392228197927186075e-05
-4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 -1.143355212321003640e-05
-4.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 -8.330616588021982991e-06
-4.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 4.876560352901722681e-06
-4.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 -1.217126311561875923e-05
-4.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 2.018485046958575575e-05
-4.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 -1.962401591559505493e-05
-4.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 -2.584598342858729705e-05
-4.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -4.295976323771673279e-04
-4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -3.297994158250904841e-05
-4.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -2.824792307614456275e-05
-4.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 9.659478226554707491e-06
-4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -4.094967715994636548e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 7.729195366603584631e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 2.099054170694332738e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 6.720463836501021648e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -3.355028882760552507e-05
-3.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.097625401051313846e-04
-3.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 -3.050835477802168495e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 -1.894082978133094543e-05
-3.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 4.202841884274775494e-06
-3.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 1.726482918960306858e-06
-3.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 -1.001218502858565885e-05
-3.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 5.781481399089047315e-06
-3.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 6.096517358998500714e-06
-3.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -1.514936305963942697e-05
-3.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -6.898098975263920697e-04
-3.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 1.504695492777759040e-05
-3.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 8.145282999360149538e-06
-3.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 -3.411769061748903749e-06
-3.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -1.137543081794375717e-05
-3.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 -1.787830064607992138e-05
-3.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 8.696127735656673276e-06
-3.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 -1.476041601092715084e-05
-3.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -5.625618383150586977e-05
-3.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 -4.136881491824881407e-04
-3.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 1.265973039532480361e-04
-3.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -3.583130798987905965e-05
-3.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 9.942468946952864525e-06
-3.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 -8.513844032606533371e-06
-3.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 2.419928963305839837e-05
-3.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -7.526785243645384496e-06
-3.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 4.817504311422748497e-05
-3.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 7.099278276006908400e-05
-3.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 1.301691144583680100e-03
-3.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 1.988765503784586941e-04
-3.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 1.082221134397222916e-04
-3.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -6.547012805424123720e-06
-3.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -1.370218924689732640e-05
-3.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 1.179500866538122934e-05
-3.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 1.463249261306784170e-05
-3.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 -2.248683090447190988e-05
-3.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 1.651654994497838802e-04
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.350557739902177301e-04
-3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 5.692314101838379711e-04
-3.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 1.465724420381521540e-05
-3.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 -6.679361499380338275e-06
-3.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 -2.892025255665179456e-07
-3.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 1.453899856292172402e-05
-3.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -3.726460738357958991e-05
-3.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 4.686053557287198947e-05
-3.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 1.092040717892720842e-04
-3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.208981220676647560e-03
-3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 2.174992422441131279e-04
-3.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 1.353020037303542551e-05
-3.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -4.947397859410176783e-06
-3.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 8.186843073454668634e-07
-3.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 -1.002871704835258532e-05
-3.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -3.262893494328353208e-05
-3.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -3.068813180146710118e-05
-3.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 9.703703489375971542e-05
-3.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -2.484913101648968483e-04
-3.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -2.981991021203393884e-05
-3.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 -1.297156517307269767e-05
-3.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 1.983492561610908280e-06
-3.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 -2.159647418865078028e-06
-3.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 1.782595854508506154e-05
-3.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 1.536490892346096160e-05
-3.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 8.204892556934023076e-05
-3.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 -4.373544476387789502e-05
-3.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -6.491910776321179908e-04
-3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -3.380045759192405047e-05
-3.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 5.556338416848994417e-05
-3.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 1.481616850774637316e-05
-3.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 6.301224573554854019e-06
-3.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 9.300132825957805450e-06
-3.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 -1.238500860160316472e-05
-3.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 6.039752679058837601e-06
-3.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 -2.054650322938055950e-05
-3.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.391049182494453331e-04
-3.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -2.152427709623119323e-05
-3.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -1.978113397420525727e-05
-3.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 -1.634681821138263529e-05
-3.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -1.247447548483764969e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -4.472857512354628997e-06
-2.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 1.011947505572148158e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -2.865152542332044657e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -2.521281661562574904e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.312122613722437088e-04
-2.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 9.905549895051249084e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 3.804868655971386463e-05
-2.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 -6.531997286056295498e-06
-2.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 2.018335646482625036e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 -1.580224120491899946e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 1.243618152304854646e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 -2.166977208487616113e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -4.141559244246839720e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -7.872720787193950367e-04
-2.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 2.409801436905397863e-04
-2.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 -6.900195838808538984e-05
-2.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 5.349268252539517848e-06
-2.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -3.114565635596111895e-06
-2.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 1.394714995326599809e-05
-2.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 5.739605673187216095e-06
-2.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 -1.555922495817129055e-06
-2.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -4.793767828198001926e-05
-2.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 -7.344351430916263006e-04
-2.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 2.755023412147621260e-04
-2.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -2.826600452448281824e-04
-2.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -1.937401732588942905e-05
-2.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 4.750992160806725463e-06
-2.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 -2.678612296596108704e-05
-2.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 3.440058052339364791e-06
-2.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 -5.561818468406178051e-07
-2.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 1.538972200319429768e-04
-2.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 8.699637242253697653e-03
-2.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 -5.404372184044852010e-04
-2.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 -1.534746808345514033e-04
-2.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -2.413679772933464366e-05
-2.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -3.270263000779019893e-06
-2.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 3.708111370043665894e-06
-2.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 1.183948573377490441e-05
-2.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 7.469762582058793107e-05
-2.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 5.076700966294168125e-04
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.792767340299695686e-02
-2.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -7.075119576376202131e-04
-2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 -1.818132505530481598e-04
-2.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 1.162089220834361045e-06
-2.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 1.006664660623110465e-05
-2.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -1.208660614077788908e-05
-2.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -7.094884291185222722e-06
-2.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 6.377037250196164694e-06
-2.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 8.775087944837381719e-05
-2.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 9.546431297230654339e-03
-2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -4.965947987662614090e-04
-2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 -5.488778090145134993e-05
-2.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -2.556380462759733768e-06
-2.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 9.101976793025562019e-06
-2.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 7.328407930173928657e-06
-2.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -4.517034128778676794e-06
-2.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 6.626077485233079593e-05
-2.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 -5.068557126100461246e-06
-2.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 5.407022275594367900e-04
-2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -3.195180152134832231e-05
-2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 4.767041666112431346e-05
-2.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 1.945551315474200126e-07
-2.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 7.418189698157602423e-06
-2.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -8.948548021339431920e-06
-2.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 6.258043759168848471e-06
-2.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 2.329942223275880200e-06
-2.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 -3.381101972016117840e-06
-2.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -6.220750392392829752e-04
-2.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 3.454612703479429574e-05
-2.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 -2.844393746076407840e-05
-2.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 -2.017914019278516709e-05
-2.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 -7.610519322888095219e-06
-2.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 6.788465494172047504e-07
-2.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 5.354281551618990734e-06
-2.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 8.977101855008767263e-06
-2.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 -2.217234027531399254e-06
-2.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.795635904923301159e-04
-2.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -2.943441202363632236e-05
-2.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -2.246954142632435168e-06
-2.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 2.897518399383285093e-06
-2.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -3.658797929810358139e-06
-1.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -4.098319587829869742e-06
-1.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 3.839711385043701776e-07
-1.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -1.988436706970423719e-05
-1.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -2.497546224044090799e-05
-1.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -4.876676821574162796e-04
-1.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 4.639147654549399423e-05
-1.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 2.757190755370927151e-05
-1.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 -7.998706862300843101e-06
-1.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 5.507817424073389173e-08
-1.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 2.553672909463698031e-05
-1.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 -5.498142269271064780e-06
-1.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 3.706652640896024569e-05
-1.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 1.365528492091705026e-05
-1.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 3.199294506049903250e-04
-1.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 1.965605851048032870e-04
-1.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 1.263642312018583430e-04
-1.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 2.203121458831916631e-06
-1.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -1.274957076246587776e-05
-1.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 -3.066010618503879712e-05
-1.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 6.232919031155543382e-06
-1.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 -1.503053522132827280e-05
-1.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 5.313805356526967024e-05
-1.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 2.270843112430287122e-03
-1.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 6.403088983972148257e-04
-1.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 2.088790628764854076e-04
-1.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -2.472756046091497805e-05
-1.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 -8.577317818333021239e-06
-1.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 9.207219780792640605e-06
-1.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -2.139615990424698511e-05
-1.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 2.595555342062272862e-05
-1.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 -1.034359775983802464e-04
-1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 9.794778822491847711e-03
-1.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 -6.946549959837308372e-03
-1.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 -1.161360002032538804e-03
-1.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -1.796772901069016576e-05
-1.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -1.364495204137877683e-05
-1.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 -1.790126615691233630e-06
-1.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 -8.829858129885421320e-07
-1.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 3.307705313450538315e-05
-1.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -1.024056126430453531e-03
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.304208123901773375e-01
-1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -1.329496373432409451e-02
-1.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 -2.958398493241399868e-04
-1.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 -1.415453768930166611e-05
-1.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 3.694765880076828509e-06
-1.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -2.723057230762711972e-06
-1.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 7.679167130520515383e-06
-1.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 6.622884047729354646e-05
-1.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 -1.671533704914649442e-03
-1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.229974818799408655e-02
-1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -1.538062682072639450e-03
-1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.361033777372340556e-05
-1.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 3.995619853484558151e-06
-1.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 -5.321971852916690393e-07
-1.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 1.488467026513208971e-05
-1.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -2.552051072402124719e-06
-1.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -3.538213751055820522e-05
-1.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 -3.375294908826264174e-04
-1.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 3.117637081587423375e-03
-1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -3.949773913648134101e-05
-1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 1.365613259391498825e-05
-1.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 -8.624470784726785688e-07
-1.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 -2.493418780349920816e-06
-1.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -1.656032981615322003e-07
-1.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 -1.027245350628398475e-05
-1.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 6.053922036065449881e-06
-1.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 2.580065821779667194e-04
-1.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 2.272196289091738377e-04
-1.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -4.148043415209232780e-06
-1.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 3.516057677497804769e-05
-1.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 -2.321514762395238303e-05
-1.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 4.294679657980025531e-06
-1.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 -7.364516312158221785e-06
-1.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 -1.523057959857245305e-05
-1.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 -1.802530832234672991e-05
-1.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 1.128228159012549222e-04
-1.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.504826217970574522e-04
-1.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -5.701098819123280636e-05
-1.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 7.538792748479567277e-06
-1.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 4.622325416006557372e-06
-1.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -1.123477707980181321e-05
0.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -2.226237186979721470e-06
0.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 -1.394320504537020777e-05
0.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -4.338443361230214131e-06
0.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -5.648190293783435494e-05
0.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.495769860845006998e-04
0.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 7.027037259890702629e-05
0.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 4.506288916394235455e-05
0.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 6.776065192832473466e-06
0.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 1.127070970147832276e-05
0.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 6.203132819272271642e-06
0.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 1.618427930405506952e-05
0.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 -2.403441512226537312e-05
0.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 1.829884709625065461e-05
0.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 8.480672104260199621e-05
0.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 3.332643786993990959e-04
0.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 -5.368740620621478572e-05
0.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 -9.269300753247727495e-06
0.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 6.117584281996844842e-06
0.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 6.877255950689430478e-06
0.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 3.707476907467005534e-06
0.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 4.962097693801681420e-05
0.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 1.467698288888328868e-04
0.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 8.662645095256353220e-03
0.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 3.311924576579509342e-04
0.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -2.257112953073921679e-04
0.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 1.182394497926215690e-05
0.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 6.204267975750961221e-06
0.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 -3.389768171892107787e-06
0.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -5.820200020963898352e-07
0.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 -2.159629284149039056e-05
0.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 -1.032620730142539030e-03
0.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 -1.616299513425990542e-01
0.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 -9.496517598465138016e-03
0.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 -3.597505156945017936e-04
0.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -1.682988193830157499e-05
0.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 1.180033799237181790e-05
0.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 3.022219652628753590e-06
0.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 2.732389416050819459e-06
0.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 -1.781138184059147408e-04
0.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -1.599550246823382149e-02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.092186475868059503e-01
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -1.599550246823382149e-02
0.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 -1.781138184059147408e-04
0.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 2.732389416050819459e-06
0.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 3.022219652628753590e-06
0.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 1.180033799237181790e-05
0.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -1.682988193830157499e-05
0.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 -3.597505156945017936e-04
0.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 -9.496517598465138016e-03
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 -1.616299513425990542e-01
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -1.032620730142539030e-03
0.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 -2.159629284149039056e-05
0.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -5.820200020963898352e-07
0.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 -3.389768171892107787e-06
0.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 6.204267975750961221e-06
0.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 1.182394497926215690e-05
0.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -2.257112953073921679e-04
0.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 3.311924576579509342e-04
0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 8.662645095256353220e-03
0.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 1.467698288888328868e-04
0.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 4.962097693801681420e-05
0.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 3.707476907467005534e-06
0.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 6.877255950689430478e-06
0.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 6.117584281996844842e-06
0.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 -9.269300753247727495e-06
0.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 -5.368740620621478572e-05
0.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 3.332643786993990959e-04
0.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 8.480672104260199621e-05
0.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.829884709625065461e-05
0.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 -2.403441512226537312e-05
0.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 1.618427930405506952e-05
0.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 6.203132819272271642e-06
0.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 1.127070970147832276e-05
0.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 6.776065192832473466e-06
0.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 4.506288916394235455e-05
0.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 7.027037259890702629e-05
0.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.495769860845006998e-04
0.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -5.648190293783435494e-05
0.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -4.338443361230214131e-06
0.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 -1.394320504537020777e-05
0.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -2.226237186979721470e-06
1.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -1.123477707980181321e-05
1.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 4.622325416006557372e-06
1.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 7.538792748479567277e-06
1.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -5.701098819123280636e-05
1.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.504826217970574522e-04
1.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 1.128228159012549222e-04
1.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 -1.802530832234672991e-05
1.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 -1.523057959857245305e-05
1.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 -7.364516312158221785e-06
1.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 4.294679657980025531e-06
1.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 -2.321514762395238303e-05
1.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 3.516057677497804769e-05
1.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -4.148043415209232780e-06
1.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 2.272196289091738377e-04
1.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 2.580065821779667194e-04
1.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 6.053922036065449881e-06
1.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 -1.027245350628398475e-05
1.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -1.656032981615322003e-07
1.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 -2.493418780349920816e-06
1.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 -8.624470784726785688e-07
1.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 1.365613259391498825e-05
1.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -3.949773913648134101e-05
1.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 3.117637081587423375e-03
1.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 -3.375294908826264174e-04
1.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -3.538213751055820522e-05
1.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -2.552051072402124719e-06
1.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 1.488467026513208971e-05
1.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 -5.321971852916690393e-07
1.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 3.995619853484558151e-06
1.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 2.361033777372340556e-05
1.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 -1.538062682072639450e-03
1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 1.229974818799408655e-02
1.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 -1.671533704914649442e-03
1.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 6.622884047729354646e-05
1.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 7.679167130520515383e-06
1.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -2.723057230762711972e-06
1.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 3.694765880076828509e-06
1.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 -1.415453768930166611e-05
1.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 -2.958398493241399868e-04
1.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -1.329496373432409451e-02
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.304208123901773375e-01
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -1.024056126430453531e-03
1.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 3.307705313450538315e-05
1.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 -8.829858129885421320e-07
1.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 -1.790126615691233630e-06
1.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -1.364495204137877683e-05
1.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -1.796772901069016576e-05
1.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 -1.161360002032538804e-03
1.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 -6.946549959837308372e-03
1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 9.794778822491847711e-03
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -1.034359775983802464e-04
1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 2.595555342062272862e-05
1.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -2.139615990424698511e-05
1.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 9.207219780792640605e-06
1.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 -8.577317818333021239e-06
1.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -2.472756046091497805e-05
1.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 2.088790628764854076e-04
1.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 6.403088983972148257e-04
1.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.270843112430287122e-03
1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 5.313805356526967024e-05
1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 -1.503053522132827280e-05
1.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 6.232919031155543382e-06
1.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 -3.066010618503879712e-05
1.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -1.274957076246587776e-05
1.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 2.203121458831916631e-06
1.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 1.263642312018583430e-04
1.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 1.965605851048032870e-04
1.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 3.199294506049903250e-04
1.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 1.365528492091705026e-05
1.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 3.706652640896024569e-05
1.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 -5.498142269271064780e-06
1.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 2.553672909463698031e-05
1.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 5.507817424073389173e-08
1.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 -7.998706862300843101e-06
1.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 2.757190755370927151e-05
1.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 4.639147654549399423e-05
1.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -4.876676821574162796e-04
1.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -2.497546224044090799e-05
1.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -1.988436706970423719e-05
1.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 3.839711385043701776e-07
1.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -4.098319587829869742e-06
2.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -3.658797929810358139e-06
2.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 2.897518399383285093e-06
2.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -2.246954142632435168e-06
2.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -2.943441202363632236e-05
2.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.795635904923301159e-04
2.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 -2.217234027531399254e-06
2.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 8.977101855008767263e-06
2.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 5.354281551618990734e-06
2.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 6.788465494172047504e-07
2.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 -7.610519322888095219e-06
2.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 -2.017914019278516709e-05
2.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 -2.844393746076407840e-05
2.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 3.454612703479429574e-05
2.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -6.220750392392829752e-04
2.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 -3.381101972016117840e-06
2.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 2.329942223275880200e-06
2.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 6.258043759168848471e-06
2.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -8.948548021339431920e-06
2.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 7.418189698157602423e-06
2.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 1.945551315474200126e-07
2.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 4.767041666112431346e-05
2.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -3.195180152134832231e-05
2.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 5.407022275594367900e-04
2.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 -5.068557126100461246e-06
2.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 6.626077485233079593e-05
2.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -4.517034128778676794e-06
2.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 7.328407930173928657e-06
2.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 9.101976793025562019e-06
2.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -2.556380462759733768e-06
2.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 -5.488778090145134993e-05
2.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 -4.965947987662614090e-04
2.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 9.546431297230654339e-03
2.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 8.775087944837381719e-05
2.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 6.377037250196164694e-06
2.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -7.094884291185222722e-06
2.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -1.208660614077788908e-05
2.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 1.006664660623110465e-05
2.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 1.162089220834361045e-06
2.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 -1.818132505530481598e-04
2.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 -7.075119576376202131e-04
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.792767340299695686e-02
2.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 5.076700966294168125e-04
2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 7.469762582058793107e-05
2.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 1.183948573377490441e-05
2.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 3.708111370043665894e-06
2.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -3.270263000779019893e-06
2.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -2.413679772933464366e-05
2.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 -1.534746808345514033e-04
2.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 -5.404372184044852010e-04
2.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 8.699637242253697653e-03
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.538972200319429768e-04
2.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 -5.561818468406178051e-07
2.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 3.440058052339364791e-06
2.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 -2.678612296596108704e-05
2.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 4.750992160806725463e-06
2.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -1.937401732588942905e-05
2.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -2.826600452448281824e-04
2.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 2.755023412147621260e-04
2.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -7.344351430916263006e-04
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -4.793767828198001926e-05
2.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 -1.555922495817129055e-06
2.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 5.739605673187216095e-06
2.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 1.394714995326599809e-05
2.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -3.114565635596111895e-06
2.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 5.349268252539517848e-06
2.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 -6.900195838808538984e-05
2.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 2.409801436905397863e-04
2.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -7.872720787193950367e-04
2.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -4.141559244246839720e-05
2.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 -2.166977208487616113e-05
2.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 1.243618152304854646e-05
2.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 -1.580224120491899946e-05
2.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 2.018335646482625036e-05
2.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 -6.531997286056295498e-06
2.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 3.804868655971386463e-05
2.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 9.905549895051249084e-05
2.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.312122613722437088e-04
2.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -2.521281661562574904e-05
2.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -2.865152542332044657e-05
2.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 1.011947505572148158e-05
2.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -4.472857512354628997e-06
3.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -1.247447548483764969e-05
3.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 -1.634681821138263529e-05
3.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -1.978113397420525727e-05
3.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -2.152427709623119323e-05
3.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -5.391049182494453331e-04
3.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 -2.054650322938055950e-05
3.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 6.039752679058837601e-06
3.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 -1.238500860160316472e-05
3.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 9.300132825957805450e-06
3.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 6.301224573554854019e-06
3.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 1.481616850774637316e-05
3.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 5.556338416848994417e-05
3.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -3.380045759192405047e-05
3.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -6.491910776321179908e-04
3.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 -4.373544476387789502e-05
3.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 8.204892556934023076e-05
3.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 1.536490892346096160e-05
3.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 1.782595854508506154e-05
3.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 -2.159647418865078028e-06
3.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 1.983492561610908280e-06
3.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 -1.297156517307269767e-05
3.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -2.981991021203393884e-05
3.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 -2.484913101648968483e-04
3.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 9.703703489375971542e-05
3.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -3.068813180146710118e-05
3.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 -3.262893494328353208e-05
3.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 -1.002871704835258532e-05
3.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 8.186843073454668634e-07
3.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -4.947397859410176783e-06
3.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 1.353020037303542551e-05
3.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 2.174992422441131279e-04
3.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 1.208981220676647560e-03
3.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 1.092040717892720842e-04
3.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 4.686053557287198947e-05
3.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 -3.726460738357958991e-05
3.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 1.453899856292172402e-05
3.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 -2.892025255665179456e-07
3.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 -6.679361499380338275e-06
3.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 1.465724420381521540e-05
3.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 5.692314101838379711e-04
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.350557739902177301e-04
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.651654994497838802e-04
3.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 -2.248683090447190988e-05
3.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 1.463249261306784170e-05
3.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 1.179500866538122934e-05
3.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 -1.370218924689732640e-05
3.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 -6.547012805424123720e-06
3.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 1.082221134397222916e-04
3.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 1.988765503784586941e-04
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.301691144583680100e-03
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 7.099278276006908400e-05
3.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 4.817504311422748497e-05
3.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 -7.526785243645384496e-06
3.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 2.419928963305839837e-05
3.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 -8.513844032606533371e-06
3.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 9.942468946952864525e-06
3.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 -3.583130798987905965e-05
3.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 1.265973039532480361e-04
3.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -4.136881491824881407e-04
3.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -5.625618383150586977e-05
3.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 -1.476041601092715084e-05
3.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 8.696127735656673276e-06
3.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 -1.787830064607992138e-05
3.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 -1.137543081794375717e-05
3.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 -3.411769061748903749e-06
3.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 8.145282999360149538e-06
3.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 1.504695492777759040e-05
3.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -6.898098975263920697e-04
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -1.514936305963942697e-05
3.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 6.096517358998500714e-06
3.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 5.781481399089047315e-06
3.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 -1.001218502858565885e-05
3.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 1.726482918960306858e-06
3.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 4.202841884274775494e-06
3.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 -1.894082978133094543e-05
3.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 -3.050835477802168495e-06
3.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -5.097625401051313846e-04
3.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -3.355028882760552507e-05
3.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 6.720463836501021648e-06
3.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 2.099054170694332738e-06
3.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 7.729195366603584631e-06
4.000000000000000000e+00 -4.000000000000000000e+00 -4.000000000000000000e+00 -4.094967715994636548e-06
4.000000000000000000e+00 -4.000000000000000000e+00 -3.000000000000000000e+00 9.659478226554707491e-06
4.000000000000000000e+00 -4.000000000000000000e+00 -2.000000000000000000e+00 -2.824792307614456275e-05
4.000000000000000000e+00 -4.000000000000000000e+00 -1.000000000000000000e+00 -3.297994158250904841e-05
4.000000000000000000e+00 -4.000000000000000000e+00 0.000000000000000000e+00 -4.295976323771673279e-04
4.000000000000000000e+00 -4.000000000000000000e+00 1.000000000000000000e+00 -2.584598342858729705e-05
4.000000000000000000e+00 -4.000000000000000000e+00 2.000000000000000000e+00 -1.962401591559505493e-05
4.000000000000000000e+00 -4.000000000000000000e+00 3.000000000000000000e+00 2.018485046958575575e-05
4.000000000000000000e+00 -4.000000000000000000e+00 4.000000000000000000e+00 -1.217126311561875923e-05
4.000000000000000000e+00 -3.000000000000000000e+00 -4.000000000000000000e+00 4.876560352901722681e-06
4.000000000000000000e+00 -3.000000000000000000e+00 -3.000000000000000000e+00 -8.330616588021982991e-06
4.000000000000000000e+00 -3.000000000000000000e+00 -2.000000000000000000e+00 -1.143355212321003640e-05
4.000000000000000000e+00 -3.000000000000000000e+00 -1.000000000000000000e+00 -2.392228197927186075e-05
4.000000000000000000e+00 -3.000000000000000000e+00 0.000000000000000000e+00 -5.310293574170607111e-04
4.000000000000000000e+00 -3.000000000000000000e+00 1.000000000000000000e+00 -2.998803337235668833e-05
4.000000000000000000e+00 -3.000000000000000000e+00 2.000000000000000000e+00 -1.685381401615279238e-05
4.000000000000000000e+00 -3.000000000000000000e+00 3.000000000000000000e+00 -1.701156565450656893e-05
4.000000000000000000e+00 -3.000000000000000000e+00 4.000000000000000000e+00 -1.765406063674907107e-05
4.000000000000000000e+00 -2.000000000000000000e+00 -4.000000000000000000e+00 4.747475022085292928e-06
4.000000000000000000e+00 -2.000000000000000000e+00 -3.000000000000000000e+00 6.029815493989671218e-06
4.000000000000000000e+00 -2.000000000000000000e+00 -2.000000000000000000e+00 3.147754074999602018e-06
4.000000000000000000e+00 -2.000000000000000000e+00 -1.000000000000000000e+00 -3.773855393390053610e-05
4.000000000000000000e+00 -2.000000000000000000e+00 0.000000000000000000e+00 -6.188743898571726380e-04
4.000000000000000000e+00 -2.000000000000000000e+00 1.000000000000000000e+00 -2.178172539053619913e-05
4.000000000000000000e+00 -2.000000000000000000e+00 2.000000000000000000e+00 -7.163865280044256177e-06
4.000000000000000000e+00 -2.000000000000000000e+00 3.000000000000000000e+00 1.914866823171418493e-05
4.000000000000000000e+00 -2.000000000000000000e+00 4.000000000000000000e+00 -1.325309481891732890e-05
4.000000000000000000e+00 -1.000000000000000000e+00 -4.000000000000000000e+00 -6.414425378951514774e-06
4.000000000000000000e+00 -1.000000000000000000e+00 -3.000000000000000000e+00 -1.828229294409205140e-05
4.000000000000000000e+00 -1.000000000000000000e+00 -2.000000000000000000e+00 -9.013359707775491295e-07
4.000000000000000000e+00 -1.000000000000000000e+00 -1.000000000000000000e+00 1.217675584830082676e-04
4.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 -7.499902522437906002e-04
4.000000000000000000e+00 -1.000000000000000000e+00 1.000000000000000000e+00 -6.333752499292712211e-05
4.000000000000000000e+00 -1.000000000000000000e+00 2.000000000000000000e+00 1.712810945839383535e-05
4.000000000000000000e+00 -1.000000000000000000e+00 3.000000000000000000e+00 2.089033485131982018e-05
4.000000000000000000e+00 -1.000000000000000000e+00 4.000000000000000000e+00 -1.462068468152297705e-05
4.000000000000000000e+00 0.000000000000000000e+00 -4.000000000000000000e+00 8.981920819840544419e-06
4.000000000000000000e+00 0.000000000000000000e+00 -3.000000000000000000e+00 1.602649943256186094e-06
4.000000000000000000e+00 0.000000000000000000e+00 -2.000000000000000000e+00 7.433073238451940595e-05
4.000000000000000000e+00 0.000000000000000000e+00 -1.000000000000000000e+00 1.868279207629218322e-04
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.527059274362875783e-04
4.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -6.505869972534548181e-05
4.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 -1.291025568916773832e-05
4.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00 -1.150676868732504986e-05
4.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00 -7.598807882823509566e-06
4.000000000000000000e+00 1.000000000000000000e+00 -4.000000000000000000e+00 8.640795844939617130e-06
4.000000000000000000e+00 1.000000000000000000e+00 -3.000000000000000000e+00 4.061019810200870717e-07
4.000000000000000000e+00 1.000000000000000000e+00 -2.000000000000000000e+00 1.206346044040931539e-05
4.000000000000000000e+00 1.000000000000000000e+00 -1.000000000000000000e+00 1.294347341977799865e-04
4.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 -6.871755179725510740e-04
4.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -1.736697795770103612e-05
4.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00 -1.790613056508168297e-05
4.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00 9.428743675895135280e-06
4.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00 -9.483897449980896882e-07
4.000000000000000000e+00 2.000000000000000000e+00 -4.000000000000000000e+00 1.033866651161497808e-05
4.000000000000000000e+00 2.000000000000000000e+00 -3.000000000000000000e+00 -1.805942534416622966e-06
4.000000000000000000e+00 2.000000000000000000e+00 -2.000000000000000000e+00 6.083108554909559974e-05
4.000000000000000000e+00 2.000000000000000000e+00 -1.000000000000000000e+00 1.131539947185191482e-04
4.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 -5.705232169959504772e-04
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00 -4.242065798356741552e-05
4.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00 -2.090085358045162085e-05
4.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00 1.503148446798719030e-05
4.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00 -1.477803891761388230e-05
4.000000000000000000e+00 3.000000000000000000e+00 -4.000000000000000000e+00 8.620652152897899362e-06
4.000000000000000000e+00 3.000000000000000000e+00 -3.000000000000000000e+00 -5.999299475755413835e-06
4.000000000000000000e+00 3.000000000000000000e+00 -2.000000000000000000e+00 -9.887971965988253537e-07
4.000000000000000000e+00 3.000000000000000000e+00 -1.000000000000000000e+00 -3.366641621614229352e-05
4.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00 -5.016870394145677564e-04
4.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00 -3.458196081419914400e-05
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00 3.851623638456799029e-06
4.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00 3.693581796674293410e-06
4.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00 5.494337390842245900e-06
4.000000000000000000e+00 4.000000000000000000e+00 -4.000000000000000000e+00 8.508154087049604915e-06
4.000000000000000000e+00 4.000000000000000000e+00 -3.000000000000000000e+00 -1.412671112793945950e-05
4.000000000000000000e+00 4.000000000000000000e+00 -2.000000000000000000e+00 1.233069341413748233e-05
4.000000000000000000e+00 4.000000000000000000e+00 -1.000000000000000000e+00 -7.107788654763685411e-06
4.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00 -4.163755924941786894e-04
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00 -2.042523774289182534e-05
4.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00 -1.709577426644524065e-05
4.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00 -2.948727628819623053e-06
4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00 -3.141444128406214228e-05


==> data/nn-hoppings.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.092186475868059503e-01
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.304208123901773375e-01
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.304208123901773375e-01
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 -1.616299513425990542e-01
0.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 -1.616299513425990542e-01
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -1.599550246823382149e-02
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.792767340299695686e-02
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.792767340299695686e-02
1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 1.229974818799408655e-02
-1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 1.229974818799408655e-02
1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 9.794778822491847711e-03
-1.000000000000000000e+00 -1.000000000000000000e+00 0.000000000000000000e+00 9.794778822491847711e-03
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 -1.032620730142539030e-03
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 -1.024056126430453531e-03

